RELICS: Small Lensed $z\geq5.5$ Galaxies Selected as Potential Lyman Continuum Leakers

We present size measurements of 78 high-redshift ($z\geq 5.5$) galaxy candidates from the Reionisation Lensing Cluster Survey (RELICS). These distant galaxies are well-resolved due to the gravitational lensing power of foreground galaxy clusters, imaged by the Hubble Space Telescope (HST) and the Spitzer Space Telescope. We compute sizes using the forward-modeling code Lenstruction and account for magnification using public lens models. The resulting size-magnitude measurements confirm the existence of many small galaxies with effective radii $R_{\rm{eff}}<200$ pc in the early universe, in agreement with previous studies. In addition, we highlight compact and highly star-forming sources with star formation rate surface densities $\Sigma_\text{SFR}>10M_\odot\text{yr}^{-1}\text{kpc}^{-2}$ as possible Lyman continuum leaking candidates that could be major contributors to the process of reionisation. Future spectroscopic follow-up of these compact galaxies (e.g., with the James Webb Space Telescope) will further clarify their role in reionisation and the physics of early star formation.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
